Prompt Codebooks: Discrete Compositional Optimization for Language Model Instruction Refinement

Automatic prompt optimization (APO) has driven significant gains in LLM-based agentic workflows. However, most existing methods treat each task's prompt as a monolithic, instance-blind string optimized through global edits, producing brittle updates and preventing the reuse of learned sub-behaviors. We propose Prompt Codebook Optimization (PCO), a novel compositional prompt optimization framework that recasts APO as discrete learning over a finite vocabulary of natural-language instincts--atomic, reusable instruction units. PCO organizes prompt-construction knowledge in a discrete codebook and routes each input to a small subset of entries via an LLM-based encoder; a generator composes them into a prompt for the executor; a critic emits a structured verdict that decomposes by attribution into per-variable textual gradients, jointly training the encoder, generator, critic, and codebook under a language-valued min-max objective. The resulting routing is per-instance: different inputs in the same task receive different instinct compositions. Across six benchmarks, PCO improves aggregate performance over zero-shot by +13.50 points on Qwen3-8B and +11.80 points on LLaMA-3.1-8B. Crucially, PCO surpasses GEPA on HotpotQA by +6.34 points (Qwen3-8B) and +4.27 points (LLaMA-3.1-8B), while simultaneously reducing deployed prompt length by up to 14.1$\times$ vs. MIPROv2 and 3.0$\times$ vs. GEPA.

==> routing_adaptive.dat <==
epoch index prob
1 0 0.0140
1 1 0.0081
1 2 0.0310
1 3 0.0519
1 4 0.0050
1 5 0.0140
1 6 0.0140
1 7 0.0050
1 8 0.1327
1 9 0.0230
1 10 0.0330
1 11 0.1457
1 12 0.0190
1 13 0.0050
1 14 0.0250
1 15 0.0090
1 16 0.0200
1 17 0.0349
1 18 0.0130
1 19 0.0100
1 20 0.0280
1 21 0.1377
1 22 0.0500
1 23 0.0500
1 24 0.0250
1 25 0.0140
1 26 0.0050
1 27 0.0140
1 28 0.0050
1 29 0.0349
1 30 0.0140
1 31 0.0090
2 0 0.0090
2 1 0.0140
2 2 0.0941
2 3 0.0081
2 4 0.0100
2 5 0.0081
2 6 0.0761
2 7 0.0231
2 8 0.0691
2 9 0.0100
2 10 0.0191
2 11 0.0201
2 12 0.0281
2 13 0.0281
2 14 0.0191
2 15 0.0100
2 16 0.0140
2 17 0.0130
2 18 0.1121
2 19 0.0241
2 20 0.0321
2 21 0.0161
2 22 0.0381
2 23 0.0121
2 24 0.0421
2 25 0.0130
2 26 0.0121
2 27 0.0130
2 28 0.0441
2 29 0.0770
2 30 0.0260
2 31 0.0651
3 0 0.0460
3 1 0.1536
3 2 0.0330
3 3 0.0439
3 4 0.0140
3 5 0.0439
3 6 0.0280
3 7 0.0190
3 8 0.0220
3 9 0.0150
3 10 0.0230
3 11 0.0150
3 12 0.0180
3 13 0.0180
3 14 0.0290
3 15 0.0140
3 16 0.0171
3 17 0.0250
3 18 0.1058
3 19 0.0230
3 20 0.0220
3 21 0.0210
3 22 0.0220
3 23 0.0150
3 24 0.0190
3 25 0.0150
3 26 0.0171
3 27 0.0349
3 28 0.0499
3 29 0.0280
3 30 0.0230
3 31 0.0270
4 0 0.0140
4 1 0.0190
4 2 0.0150
4 3 0.0140
4 4 0.0120
4 5 0.0130
4 6 0.0170
4 7 0.0728
4 8 0.0130
4 9 0.0130
4 10 0.0290
4 11 0.0130
4 12 0.0130
4 13 0.0130
4 14 0.0190
4 15 0.0240
4 16 0.0140
4 17 0.0140
4 18 0.0370
4 19 0.0549
4 20 0.0130
4 21 0.0449
4 22 0.1187
4 23 0.0130
4 24 0.0140
4 25 0.0130
4 26 0.0140
4 27 0.0160
4 28 0.1606
4 29 0.0180
4 30 0.0140
4 31 0.1276
5 0 0.0081
5 1 0.0758
5 2 0.0081
5 3 0.0081
5 4 0.0081
5 5 0.0081
5 6 0.0090
5 7 0.1166
5 8 0.0081
5 9 0.0081
5 10 0.0081
5 11 0.0081
5 12 0.0428
5 13 0.0081
5 14 0.0996
5 15 0.0240
5 16 0.0081
5 17 0.0150
5 18 0.0130
5 19 0.0130
5 20 0.2421
5 21 0.0150
5 22 0.0210
5 23 0.0081
5 24 0.0538
5 25 0.0787
5 26 0.0081
5 27 0.0100
5 28 0.0210
5 29 0.0090
5 30 0.0081
5 31 0.0279


==> routing_static.dat <==
epoch index prob
1 0 0.0140
1 1 0.0081
1 2 0.0310
1 3 0.0519
1 4 0.0050
1 5 0.0140
1 6 0.0140
1 7 0.0050
1 8 0.1327
1 9 0.0230
1 10 0.0330
1 11 0.1457
1 12 0.0190
1 13 0.0050
1 14 0.0250
1 15 0.0090
1 16 0.0200
1 17 0.0349
1 18 0.0130
1 19 0.0100
1 20 0.0280
1 21 0.1377
1 22 0.0500
1 23 0.0500
1 24 0.0250
1 25 0.0140
1 26 0.0050
1 27 0.0140
1 28 0.0050
1 29 0.0349
1 30 0.0140
1 31 0.0090
2 0 0.0140
2 1 0.0081
2 2 0.0310
2 3 0.0519
2 4 0.0050
2 5 0.0140
2 6 0.0140
2 7 0.0050
2 8 0.1327
2 9 0.0230
2 10 0.0330
2 11 0.1457
2 12 0.0190
2 13 0.0050
2 14 0.0250
2 15 0.0090
2 16 0.0200
2 17 0.0349
2 18 0.0130
2 19 0.0100
2 20 0.0280
2 21 0.1377
2 22 0.0500
2 23 0.0500
2 24 0.0250
2 25 0.0140
2 26 0.0050
2 27 0.0140
2 28 0.0050
2 29 0.0349
2 30 0.0140
2 31 0.0090
3 0 0.0140
3 1 0.0081
3 2 0.0310
3 3 0.0519
3 4 0.0050
3 5 0.0140
3 6 0.0140
3 7 0.0050
3 8 0.1327
3 9 0.0230
3 10 0.0330
3 11 0.1457
3 12 0.0190
3 13 0.0050
3 14 0.0250
3 15 0.0090
3 16 0.0200
3 17 0.0349
3 18 0.0130
3 19 0.0100
3 20 0.0280
3 21 0.1377
3 22 0.0500
3 23 0.0500
3 24 0.0250
3 25 0.0140
3 26 0.0050
3 27 0.0140
3 28 0.0050
3 29 0.0349
3 30 0.0140
3 31 0.0090
4 0 0.0140
4 1 0.0081
4 2 0.0310
4 3 0.0519
4 4 0.0050
4 5 0.0140
4 6 0.0140
4 7 0.0050
4 8 0.1327
4 9 0.0230
4 10 0.0330
4 11 0.1457
4 12 0.0190
4 13 0.0050
4 14 0.0250
4 15 0.0090
4 16 0.0200
4 17 0.0349
4 18 0.0130
4 19 0.0100
4 20 0.0280
4 21 0.1377
4 22 0.0500
4 23 0.0500
4 24 0.0250
4 25 0.0140
4 26 0.0050
4 27 0.0140
4 28 0.0050
4 29 0.0349
4 30 0.0140
4 31 0.0090
5 0 0.0140
5 1 0.0081
5 2 0.0310
5 3 0.0519
5 4 0.0050
5 5 0.0140
5 6 0.0140
5 7 0.0050
5 8 0.1327
5 9 0.0230
5 10 0.0330
5 11 0.1457
5 12 0.0190
5 13 0.0050
5 14 0.0250
5 15 0.0090
5 16 0.0200
5 17 0.0349
5 18 0.0130
5 19 0.0100
5 20 0.0280
5 21 0.1377
5 22 0.0500
5 23 0.0500
5 24 0.0250
5 25 0.0140
5 26 0.0050
5 27 0.0140
5 28 0.0050
5 29 0.0349
5 30 0.0140
5 31 0.0090

